Experimental and Numerical Analysis of the Intermittentency in a Nozzle Overexpanded-Flow

The present work reports an investigation into the statistical properties of wall-pressure fluctuations in a highly over-expanded nozzle flow, characterized by significant shock-induced flow separation. This regime is extremely hazardous to rocket nozzles, as it leads to very high off-axis loads. The database under investigation has been obtained both experimentally and numerically by means of a hybrid RANS/LES simulation of the flow issuing from a sub-scale Truncated Ideal Contour (TIC) nozzle, fed with cold air and operating at a Reynolds number on the order of 10^6. The experimental campaign was conducted in the S150 supersonic wind tunnel at the Institut PPRIME in Poitiers. The degree of over-expansion is quantified by the nozzle pressure ratio (NPR). Pressure fluctuations are extracted from several probes positioned along the nozzle wall, considering different NPR values. The intermittent behavior is investigated using conditional statistics based on the wavelet transform, which demonstrates that the aerodynamic loads of the over-expanded jet consist of intermittent bursts rather than continuous variations. The wavelet analysis reveals scale-by-scale intermittency and, in particular, shows that the wall-pressure signals exhibit a significant degree of intermittency around the frequency associated with aerodynamic side-loads. The statistics of these intermittent events, in terms of the time delay between occurrences and in terms of their amplitude, are found to be weakly sensitive to NPRs and to locations along the nozzle wall and appear to follow a universal behaviour that can be modelled by a log-normal distribution. This finding may support the development of a stochastic model of the aerodynamic side-loads.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



